Stellar feedback in a clumpy galaxy at $z \sim$ 3.4

Giant star-forming regions (clumps) are widespread features of galaxies at $z \approx 1-4$. Theory predicts that they can play a crucial role in galaxy evolution if they survive to stellar feedback for > 50 Myr. Numerical simulations show that clumps' survival depends on the stellar feedback recipes that are adopted. Up to date, observational constraints on both clumps' outflows strength and gas removal timescale are still uncertain. In this context, we study a line-emitting galaxy at redshift $z \simeq 3.4$ lensed by the foreground galaxy cluster Abell 2895. Four compact clumps with sizes $\lesssim$ 280 pc and representative of the low-mass end of clumps' mass distribution (stellar masses $\lesssim 2\times10^8\ {\rm M}_\odot$) dominate the galaxy morphology. The clumps are likely forming stars in a starbursting mode and have a young stellar population ($\sim$ 10 Myr). The properties of the Lyman-$\alpha$ (Ly$\alpha$) emission and nebular far-ultraviolet absorption lines indicate the presence of ejected material with global outflowing velocities of $\sim$ 200-300 km/s. Assuming that the detected outflows are the consequence of star formation feedback, we infer an average mass loading factor ($\eta$) for the clumps of $\sim$ 1.8 - 2.4 consistent with results obtained from hydro-dynamical simulations of clumpy galaxies that assume relatively strong stellar feedback. Assuming no gas inflows (semi-closed box model), the estimates of $\eta$ suggest that the timescale over which the outflows expel the molecular gas reservoir ($\simeq 7\times 10^8\ \text{M}_\odot$) of the four detected low-mass clumps is $\lesssim$ 50 Myr.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
